Sharpness and Rigidity of the Two-Factor Recht-Re Lower Bound

Products of positive semidefinite matrices arise when successive steps of a randomized optimization method use different data points. Their average can have a negative eigenvalue even though every individual matrix is positive semidefinite. Lai and Lim proved at ICML 2020 that $\sum_{i\ne j}A_iA_j\succeq-\frac{1}{4}n(n-1)I$ whenever $A_i\succeq0$ and $\sum_i A_i\preceq nI$, and conjectured that the constant is sharp for every $n\ge2$. We give an explicit family of $n$ rank-one matrices in dimension $n$ that attains this bound for every $n$, proving that sharpness statement. The construction compresses one direction of an orthonormal basis by a factor $1/\sqrt{2}$. We also give a short, self-contained proof of the known inequality and classify all equality cases: every extremizer contains a common invariant $n$-dimensional block equivalent to the construction. Consequently, dimension $n$ is necessary for equality, and positive definite matrices approach but never attain the lower endpoint. Finally, strongly convex quadratic objectives realize the extremal negative eigenvalue as a two-step expected gradient-descent update.

==> verification_results.json <==
{
  "status": "passed",
  "purpose": "Independent supplementary exact-arithmetic verification of the canonical sharpness construction and equality identities",
  "limitations": "Finite checks supplement the written proof and are not a formal proof. This script does not establish literature novelty or verify the universal inequality for arbitrary input tuples.",
  "sympy_version": "1.14.0",
  "floating_point_used": false,
  "symbolic_coefficient_checks": {
    "parameter_assumptions": "n is a positive integer; the theorem uses n >= 2",
    "scope": "Scalar coefficient identities after substituting P^2=P; no symbolic matrix-size inference",
    "checks": [
      "C_squared_P_coefficient",
      "C_on_uniform_vector",
      "A_rank_one_norm_squared",
      "Q_identity_coefficient",
      "Q_projection_coefficient",
      "minimum_eigenvalue",
      "shifted_Q_factor_coefficient",
      "w_Gram_uniform_eigenvalue",
      "w_Gram_diagonal",
      "w_Gram_off_diagonal",
      "rigidity_diagonal_coefficient",
      "rigidity_off_diagonal_coefficient",
      "simplex_diagonal_Gram",
      "simplex_off_diagonal_Gram",
      "completed_square_identity_coefficient"
    ],
    "count": 15,
    "status": "passed"
  },
  "finite_dimension_checks": [
    {
      "n": 2,
      "dimension": 2,
      "arithmetic": "exact rational numbers and radicals; no floating point",
      "sharp_eigenvalue": "-1/2",
      "complement_eigenvalue": "1",
      "checks": [
        "projection_and_C_identities",
        "individual_PSD_outer_product_certificates",
        "rank_one_positive_norm_certificates",
        "A_i_squared_identity",
        "sum_identity",
        "sum_constraint_PSD_square_certificate",
        "direct_ordered_sum_and_closed_formula",
        "sharp_eigenvalue",
        "complement_eigenvalue",
        "sharp_bound_PSD_square_certificate",
        "Gram_of_B_i_e",
        "positive_Gram_eigenvalues",
        "rigidity_outer_product",
        "rigidity_action",
        "pair_equality_residuals",
        "completed_square_decomposition"
      ],
      "check_groups": 16,
      "status": "passed"
    },
    {
      "n": 3,
      "dimension": 3,
      "arithmetic": "exact rational numbers and radicals; no floating point",
      "sharp_eigenvalue": "-3/2",
      "complement_eigenvalue": "3/2",
      "checks": [
        "projection_and_C_identities",
        "individual_PSD_outer_product_certificates",
        "rank_one_positive_norm_certificates",
        "A_i_squared_identity",
        "sum_identity",
        "sum_constraint_PSD_square_certificate",
        "direct_ordered_sum_and_closed_formula",
        "sharp_eigenvalue",
        "complement_eigenvalue",
        "sharp_bound_PSD_square_certificate",
        "Gram_of_B_i_e",
        "positive_Gram_eigenvalues",
        "rigidity_outer_product",
        "rigidity_action",
        "pair_equality_residuals",
        "completed_square_decomposition"
      ],
      "check_groups": 16,
      "status": "passed"
    },
    {
      "n": 4,
      "dimension": 4,
      "arithmetic": "exact rational numbers and radicals; no floating point",
      "sharp_eigenvalue": "-3",
      "complement_eigenvalue": "2",
      "checks": [
        "projection_and_C_identities",
        "individual_PSD_outer_product_certificates",
        "rank_one_positive_norm_certificates",
        "A_i_squared_identity",
        "sum_identity",
        "sum_constraint_PSD_square_certificate",
        "direct_ordered_sum_and_closed_formula",
        "sharp_eigenvalue",
        "complement_eigenvalue",
        "sharp_bound_PSD_square_certificate",
        "Gram_of_B_i_e",
        "positive_Gram_eigenvalues",
        "rigidity_outer_product",
        "rigidity_action",
        "pair_equality_residuals",
        "completed_square_decomposition"
      ],
      "check_groups": 16,
      "status": "passed"
    },
    {
      "n": 5,
      "dimension": 5,
      "arithmetic": "exact rational numbers and radicals; no floating point",
      "sharp_eigenvalue": "-5",
      "complement_eigenvalue": "5/2",
      "checks": [
        "projection_and_C_identities",
        "individual_PSD_outer_product_certificates",
        "rank_one_positive_norm_certificates",
        "A_i_squared_identity",
        "sum_identity",
        "sum_constraint_PSD_square_certificate",
        "direct_ordered_sum_and_closed_formula",
        "sharp_eigenvalue",
        "complement_eigenvalue",
        "sharp_bound_PSD_square_certificate",
        "Gram_of_B_i_e",
        "positive_Gram_eigenvalues",
        "rigidity_outer_product",
        "rigidity_action",
        "pair_equality_residuals",
        "completed_square_decomposition"
      ],
      "check_groups": 16,
      "status": "passed"
    },
    {
      "n": 6,
      "dimension": 6,
      "arithmetic": "exact rational numbers and radicals; no floating point",
      "sharp_eigenvalue": "-15/2",
      "complement_eigenvalue": "3",
      "checks": [
        "projection_and_C_identities",
        "individual_PSD_outer_product_certificates",
        "rank_one_positive_norm_certificates",
        "A_i_squared_identity",
        "sum_identity",
        "sum_constraint_PSD_square_certificate",
        "direct_ordered_sum_and_closed_formula",
        "sharp_eigenvalue",
        "complement_eigenvalue",
        "sharp_bound_PSD_square_certificate",
        "Gram_of_B_i_e",
        "positive_Gram_eigenvalues",
        "rigidity_outer_product",
        "rigidity_action",
        "pair_equality_residuals",
        "completed_square_decomposition"
      ],
      "check_groups": 16,
      "status": "passed"
    },
    {
      "n": 7,
      "dimension": 7,
      "arithmetic": "exact rational numbers and radicals; no floating point",
      "sharp_eigenvalue": "-21/2",
      "complement_eigenvalue": "7/2",
      "checks": [
        "projection_and_C_identities",
        "individual_PSD_outer_product_certificates",
        "rank_one_positive_norm_certificates",
        "A_i_squared_identity",
        "sum_identity",
        "sum_constraint_PSD_square_certificate",
        "direct_ordered_sum_and_closed_formula",
        "sharp_eigenvalue",
        "complement_eigenvalue",
        "sharp_bound_PSD_square_certificate",
        "Gram_of_B_i_e",
        "positive_Gram_eigenvalues",
        "rigidity_outer_product",
        "rigidity_action",
        "pair_equality_residuals",
        "completed_square_decomposition"
      ],
      "check_groups": 16,
      "status": "passed"
    },
    {
      "n": 8,
      "dimension": 8,
      "arithmetic": "exact rational numbers and radicals; no floating point",
      "sharp_eigenvalue": "-14",
      "complement_eigenvalue": "4",
      "checks": [
        "projection_and_C_identities",
        "individual_PSD_outer_product_certificates",
        "rank_one_positive_norm_certificates",
        "A_i_squared_identity",
        "sum_identity",
        "sum_constraint_PSD_square_certificate",
        "direct_ordered_sum_and_closed_formula",
        "sharp_eigenvalue",
        "complement_eigenvalue",
        "sharp_bound_PSD_square_certificate",
        "Gram_of_B_i_e",
        "positive_Gram_eigenvalues",
        "rigidity_outer_product",
        "rigidity_action",
        "pair_equality_residuals",
        "completed_square_decomposition"
      ],
      "check_groups": 16,
      "status": "passed"
    }
  ]
}

